Bulk-boundary correspondence from hyper-invariant tensor networks

We introduce a tensor network designed to faithfully simulate the AdS/CFT correspondence, akin to the multi-scale entanglement renormalization ansatz (MERA), following hyper-invariant tensor network. The proposed construction integrates bulk indices within the network architecture to uphold the key features of the HaPPY code, including complementary recovery. This framework accurately reproduces the boundary conformal field theory's (CFT) two- and three-point correlation functions, while considering the image of any bulk operator. Furthermore, we provide an explicit methodology for calculating the correlation functions in an efficient manner. Our findings highlight the physical aspects of the relation between bulk and boundary within the tensor network models, contributing to the understanding and simulation of holographic principles in quantum information.

==> Technical_PRD/response.txt <==
% ****** Start of file apssamp.tex ******
%
%   This file is part of the APS files in the REVTeX 4.2 distribution.
%   Version 4.2a of REVTeX, December 2014
%
%   Copyright (c) 2014 The American Physical Society.
%
%   See the REVTeX 4 README file for restrictions and more information.
%
% TeX'ing this file requires that you have AMS-LaTeX 2.0 installed
% as well as the rest of the prerequisites for REVTeX 4.2
%
% See the REVTeX 4 README file
% It also requires running BibTeX. The commands are as follows:
%
%  1)  latex apssamp.tex
%  2)  bibtex apssamp
%  3)  latex apssamp.tex
%  4)  latex apssamp.tex
%


\documentclass[prl,onecolumn,showkeys,
%superscriptaddress,
%groupedaddress,
%unsortedaddress,
%runinaddress,
%frontmatterverbose, 
%preprint,
%preprintnumbers,
nofootinbib,
%nobibnotes,
%bibnotes,
 amsmath,amssymb,
 aps,
%pra,
%prb,
%rmp,
%prstab,
%prstper,
%floatfix,
]{revtex4-2}
\usepackage{yfonts}
\usepackage{graphicx}% Include figure files
\usepackage{dcolumn}% Align table columns on decimal point
\usepackage{bm}% bold math
\usepackage{nicefrac}
\usepackage{color}

% colors
\newcommand{\red}{\color{red}}
\newcommand{\blue}{\color{blue}}
\newcommand{\purp}{\textcolor{txtpurple}}
\definecolor{darkblue}{RGB}{0,0,196}
\definecolor{darkgreen}{RGB}{0,120,0}

\usepackage[colorlinks=true,linktocpage=true,linkcolor=darkblue,citecolor=red,urlcolor=darkblue]{hyperref}
\usepackage{hyperref}

%\usepackage{hyperref}% add hypertext capabilities
%\usepackage[mathlines]{lineno}% Enable numbering of text and display math
%\linenumbers\relax % Commence numbering lines

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% ENVIRONMENTS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\bel}[1]{\begin{eqnarray}\label{#1}}
\newcommand{\eel}{\end{eqnarray}}

\def\LB{\left(}
\def\RB{\right)}
\def\LSB{\left[}
\def\RSB{\right]}
\def\LAB{\langle}
\def\RAB{\rangle}

\newcommand{\nn}{\nonumber}
\newcommand{\VP}{\vphantom{\frac{}{}}\!}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% REFERENCES
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\EQ}[1]{Eq.~(\ref{#1})}
\newcommand{\EQn}[1]{(\ref{#1})}

\newcommand{\EQS}[1]{Eqs.~(\ref{#1})}
\newcommand{\EQSn}[1]{(\ref{#1})}

\newcommand{\EQSTWO}[2]{Eqs.~(\ref{#1})~and~(\ref{#2})}
\newcommand{\EQSTWOn}[2]{(\ref{#1})~and~(\ref{#2})}


\newcommand{\EQSM}[2]{Eqs.~(\ref{#1})--(\ref{#2})}
\newcommand{\EQSMn}[2]{(\ref{#1})--(\ref{#2})}

\newcommand{\SEC}[1]{Sec.~\ref{#1}}
\newcommand{\SECSTWO}[2]{Sec.~(\ref{#1})~and~(\ref{#2})}
\newcommand{\SECSTWOn}[2]{(\ref{#1})~and~(\ref{#2})}

\newcommand{\CHAP}[1]{Chap.~\ref{#1}}

\newcommand{\FIG}[1]{Fig.~\ref{#1}}
\newcommand{\APP}[1]{App.~\ref{#1}}
\newcommand{\CIT}[1]{Ref.~\citep{#1}} 
\newcommand{\CITn}[1]{\citep{#1}} 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% DERIVATIVES and TRACES
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\p}{\partial}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% LEVI-CIVITA
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\def\epsUabgd{\epsilon^{\alpha \beta \gamma \delta}}
\def\epsLmnbg{\epsilon_{\mu\nu\beta\gamma}}
\def\epsUmnbg{\epsilon^{\mu\nu\beta\gamma}}
\def\epsLmnab{\epsilon_{\mu\nu\alpha\beta}}
\def\epsUmnab{\epsilon^{\mu\nu\alpha\beta}}

\def\epsUmnrs{\epsilon^{\mu\nu\rho \sigma}}
\def\epsUlnrs{\epsilon^{\lambda \nu\rho \sigma}}
\def\epsUlmrs{\epsilon^{\lambda \mu\rho \sigma}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% THREE-VECTORS in bold 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\Av}{{\boldsymbol A}} 
\newcommand{\Bv}{{\boldsymbol B}} 
\newcommand{\Ev}{{\boldsymbol E}} 
\newcommand{\Pv}{{\boldsymbol P}}

\newcommand{\nablav}{{\boldsymbol \nabla}}

\newcommand{\av}{{\boldsymbol a}} 
\newcommand{\bv}{{\boldsymbol b}} 
\newcommand{\ev}{{\boldsymbol e}} 
\newcommand{\kv}{{\boldsymbol k}} 
\newcommand{\lv}{{\boldsymbol l}} 
\newcommand{\nv}{{\boldsymbol n}} 
\newcommand{\uv}{{\boldsymbol u}}
\newcommand{\vv}{{\boldsymbol v}}
\newcommand{\pv}{{\boldsymbol p}}
\newcommand{\tv}{{\boldsymbol t}}
\newcommand{\pvT}{{\boldsymbol p}_\perp}
\newcommand{\qv}{{\boldsymbol q}}
\newcommand{\sv}{{\boldsymbol s}}
\newcommand{\xv}{{\boldsymbol x}}

\newcommand\gammav{{\boldsymbol \gamma}}
\newcommand\omv{{\boldsymbol \omega}}
\newcommand{\piv}{{\boldsymbol \pi}}
\newcommand\sigv{{\boldsymbol \sigma}}
\newcommand\zetav{{\boldsymbol \zeta}}
\newcommand\Omegav{{\boldsymbol \Omega}}
\newcommand\Sigmav{{\boldsymbol \Sigma}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% (NICE) FRACTIONS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\f}[2]{\frac{#1}{#2}}
\newcommand{\onehalf}{{\nicefrac{1}{2}}} 
\newcommand{\onethird}{{\nicefrac{1}{3}}} 
\newcommand{\threefourths}{{\nicefrac{3}{4}}} 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% spin
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\def\spin{\,\textgoth{s:}}
\def\spinl{|{\boldsymbol s}_*|}
\def\bspin{\,\textgoth{b}}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{document}

%\preprint{APS/123-QED}

\title{Response to the Referees - Manuscript LS18954/Florkowski}
% Force line breaks with \\
%\thanks{A footnote to the article title}%

\author{Wojciech Florkowski}
\email{wojciech.florkowski@uj.edu.pl}
\affiliation{Institute of Theoretical Physics, Jagiellonian University, PL-30-348 Krak\'ow, Poland}

\author{Mykhailo Hontarenko}
\email{mykhailo.hontarenko@student.uj.edu.pl}
\affiliation{Institute of Theoretical Physics, Jagiellonian University, PL-30-348 Krak\'ow, Poland}

\date{\today}


\begin{abstract}
%A unified framework of spin hydrodynamics is proposed that combines the results of kinetic theory for particles with spin 1/2 with the Israel-Stewart method of introducing non-equilibrium processes. The framework of kinetic theory is used to define the perfect-fluid description that conserves baryon number, energy, linear momentum and spin part of angular momentum. This leads to the entropy conservation although, in the presence of spin degrees of freedom, the perfect-fluid formalism includes extra terms whose structure is usually attributed to dissipation. The genuine dissipative terms appear from the condition of positive entropy production. They are responsible for the transfer between the spin and orbital parts of angular momentum, with the total angular momentum being conserved.  
\end{abstract}

%\keywords{relativistic hydrodynamics, thermodynamic relations, spin dynamics}%Use showkeys class option if keyword
                              
\maketitle

We thank the Referees for the evaluation of our work. 

\medskip \noindent
{\blue{ Fragments in blue refer to the changes done in the manuscript and supplemental materials}}



\section{Response to the Referee A}

\medskip \noindent
{\bf 1. Referee's comment/objection:} {\it The authors first discuss the standard way of generalizing thermodynamic relations, which are written in the rest frame of the medium, to Lorentz-covariant equations that hold in any frame. }

\medskip \noindent
{\bf Response:} In our opinion, the opening statement of the Referee A indicates his/her possible basic misunderstanding of our work, which may affect his/her further objections. We always consider equations that are covariant and hold in any frame. Our main point is that a commonly used {\it scalar} version of thermodynamic relations is not valid and should be replaced by the {\it tensor} form. 

\medskip \noindent
{\bf 2. Referee's comment/objection:} {\it I am not convinced of
the generality of the results. The main reason for this lies in the model assumptions: The explicit form of the conserved currents and the entropy current rely fundamentally on the form of the local-equilibrium distribution function given in Eq. (17). While this exponential form is appealing and simple to use, it is known to be accurate only to first order in an expansion around the classical limit. Thus, when expanding Eq. (17) around $\omega^{\mu\nu}=0$, only the linear terms can be trusted completely, while higher-order corrections should be taken with a grain of salt. However, the following conclusions, i.e., all
thermodynamic relations, explicitly rely on corrections of second
order in $\omega^{\mu\nu}$, and as such are not necessarily accurate.}

\medskip \noindent
{\bf Response:} As the Referee states, the exponential form is appealing and simple to use. No wonder that it has become a widely accepted form used in multiple works on spin hydrodynamics. All tensor thermodynamic relations advocated in our work have been derived for any finite spin polarization tensor $\omega$. Thus, we regard the arguments about accuracy to be invalid. The explicit forms of different tensors calculated up to the second order serve as illustration of both the problems encountered in the literature and their solutions. We also note that we set $c = \hbar=1$ and the spin polarization tensor is dimensionless in natural units. Hence, our expansion is meaningful as controlled by a dimensionless set of parameters. 

{\blue{ To avoid any possible further misunderstanding we emphasized in .... that the tensor relations ..... hold for any finite value of $\omega$. In the supplemental material we also showed that our results can be generalized to the case of the Fermi-Dirac statistics, with an appropriately modified definition of ${\cal N}^\mu$ }}

Coming back to the exponential form, it has been derived in Ref. [] where the classical description of spin was adopted. The latter approach is commonly accepted in the literature including a seminal textbook on Electrodynamics by Jackson. Thus, we cannot accept this as a dificiency of our approach. 

\medskip \noindent
{\bf 3. Referee's comment/objection:} {\it  A similar problem is present in the conserved currents themselves as
written in Eqs. (18)--(20), since also these expressions (in a certain
pseudo-gauge) are not accurate beyond first order in quantum
corrections.}

\medskip \noindent
{\bf Response:}

\medskip \noindent
{\bf 4. Referee's comment/objection:} {\it  Furthermore, the lack of an antisymmetric part in the energy-momentum tensor forces the spin to be conserved, and as such the spin chemical potential $\Omega^{\mu\nu}$ will not approach the thermal vorticity. This seems like a rather artificial assumption, since the antisymmetric part of the energy-momentum tensor has been computed from kinetic theory, e.g. recently in Ref. \cite{Wagner:2024fhf} (Ref. [29] in the manuscript).}

\medskip \noindent
{\bf Response:}

\medskip \noindent
{\bf 5. Referee's comment/objection:} {\it It seems to me that a similar analysis has been carried out rather recently in Ref. \cite{Becattini:2023ouz} (Ref. [47] in the manuscript), with $\mathcal{N}^\mu$ in this work taking the role of $\phi^\mu$ in the reference. Can the authors comment on similarities and differences to that analysis?}

\medskip \noindent
{\bf Response:} If this work is similar, then it works in our favor as it is a quantum calculation. 

\medskip \noindent
{\bf 6. Referee's comment/objection:} {\it When comparing the second-order corrections in Eq. (30) to the exact results derived in Ref. \cite{Palermo:2021hlf} (Eq. (7.18)) in global equilibrium, it looks like they do not match, which should be explained or at least mentioned.}

\medskip \noindent
{\bf Response:}

\medskip \noindent
{\bf 7. Referee's comment/objection:} {\it The authors state that entropy conservation follows from the conservation of baryon number, energy-momentum, and spin. However, in general only the total angular momentum is conserved. How can the concept of ideal spin hydrodynamics be carried over to the more realistic case of a nonvanishing antisymmetric part of the energy-momentum tensor?}

\medskip \noindent
{\bf Response:}


\section{Response to the Referee B}
    


~\CITn{
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Becattini:2009wh,  Becattini:2011zz, Becattini:2013fla, Becattini:2021iol, Palermo:2024tza, 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Florkowski:2017ruc, Florkowski:2017dyn, Bhadury:2020puc, Bhadury:2020cop, Singh:2022ltu,
Weickgenannt:2019dks, Weickgenannt:2021cuo, Weickgenannt:2020aaf, Wagner:2022amr, Weickgenannt:2022zxs, Weickgenannt:2023nge, Wagner:2024fhf,
Hu:2021pwh, 
Li:2020eon,  Shi:2020htn, 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Hattori:2019lfp, Fukushima:2020ucl, Daher:2022xon, Daher:2022wzf, Sarwar:2022yzs, Wang:2021ngp, Biswas:2022bht, Biswas:2023qsw, Xie:2023gbo, Daher:2024ixz, Xie:2023gbo, Ren:2024pur, Daher:2024bah, 
Gallegos:2021bzp, Hongo:2021ona, 
Kumar:2023ojl, She:2021lhe, 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Montenegro:2017rbu, Montenegro:2020paq, Goncalves:2021ziy}. 




\bibliography{spin-lit}

\end{document}
%
% ****** End of file apssamp.tex ******

